Conformal multi-Regge theory

We propose and explore the Regge limit for correlation functions of five local primary operators in conformal field theories. After reviewing some features of Regge theory for flat-space scattering amplitudes, we analyse the analytic structure of conformal blocks both in position and Mellin space in the Regge limit and propose an extension of conformal Regge theory for five-point functions. As a byproduct of our analysis we also introduce a new basis of three-point correlation functions for operators with spin and the associated Euclidean conformal blocks.

==> rapidity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, 2) {};
		\node [style=none] (1) at (-4, -2) {};
		\node [style=new style 0] (2) at (-2, 0) {};
		\node [style=new style 0] (3) at (0, 0) {};
		\node [style=new style 0] (4) at (2, 0) {};
		\node [style=none] (5) at (4, 2) {};
		\node [style=none] (6) at (4, -2) {};
		\node [style=none] (7) at (0, 4) {};
		\node [style=none] (8) at (-0.5, 4) {};
		\node [style=none] (9) at (-3.75, 2.5) {};
		\node [style=none] (10) at (-4.25, 1.5) {};
		\node [style=none] (11) at (-4.25, -1.25) {};
		\node [style=none] (12) at (-3.25, -2.5) {};
		\node [style=none] (13) at (3.25, -2.5) {};
		\node [style=none] (14) at (4.25, -1.5) {};
		\node [style=none] (15) at (4.25, 1.5) {};
		\node [style=none] (16) at (3.75, 2.5) {};
		\node [style=none] (17) at (0.5, 4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (0.center);
		\draw (1.center) to (2);
		\draw (3) to (2);
		\draw (4) to (3);
		\draw (5.center) to (4);
		\draw (6.center) to (4);
		\draw (7.center) to (3);
		\draw [style=new edge style 1, bend right=330, looseness=1.25] (9.center) to (8.center);
		\draw [style=new edge style 1, bend right] (16.center) to (17.center);
		\draw [style=new edge style 1, bend right=45] (14.center) to (15.center);
		\draw [style=new edge style 1, in=-150, out=-30] (12.center) to (13.center);
		\draw [style=new edge style 1, in=150, out=-150, looseness=1.25] (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

